XXL-HSC: Host properties of X-ray detected AGNs in XXL clusters

There is compelling evidence that AGNs are strongly influenced by their environment. Therefore, studying the AGN population of clusters is essential, as both large-scale structures and AGN play key roles in galaxy evolution, though the interactions between these elements are still not well understood. The primary objective of this study is to unravel the different factors that may significantly affect the triggering of AGN activity in cluster galaxies, including galaxy merging and interactions with other galaxies, and ram pressure from the hot intracluster medium. For our purposes, we used 82 X-ray detected AGN found within a $4r_{500}$ radius of 164 X-ray detected and spectroscopically confirmed galaxy clusters of the XXL survey, up to a redshift of $z\sim$1. This field is covered by deep optical observations of the Hyper Suprime-Cam, which allows for a reliable morphological classification of galaxies. Furthermore, using the X-ray hardness ratio, the optical spectra and the SEDs of the X-ray sources, we have studied the obscuration and other AGN properties and the SFR of the hosts as further indicators of interactions. We found a moderately significant higher fraction of X-ray AGN in galaxy clusters hosted by merging or disturbed galaxies, compared to non-active cluster galaxies or X-ray AGN in the field. This excess is primarily localised in the cluster outskirts. Also, we discovered a higher number of X-ray-hard AGN (hence, possibly obscured) in clusters than in the field particularly in the outskirts. These findings further support the idea that galaxy mergers and interactions may serve as mechanisms for the triggering and obscuration of AGN activity. The relatively high number of disturbed, merging, and possibly obscured AGN hosts in cluster outskirts suggests that galaxy merging and interactions are key drivers in triggering AGN activity in these outer regions of clusters.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> table1.csv <==
Cluster,r/r500,spec/phot,RA,DEC,z,Morphology,Spectral type
25,1,member_spec,36.337835,-4.663836,0.265,E,NL
30,1,member_spec,35.795024,-4.214393,0.626,M,ALG
40,1,member_spec,35.523711,-4.546156,0.32317,E,ALG
80,1,member_spec,34.579399,-5.396029,0.647,E,ALG
82,1,member_spec,32.692832,-6.148447,0.428,E,NL
91,1,member_spec,37.947556,-4.950985,0.1908,M,NL
111,1,member_spec,33.142287,-5.595251,0.3025,S,NL
114,1,member_spec,30.413549,-5.021844,0.231,E,BL
117,1,member_spec,33.14998,-5.536541,0.299,E,BL
142,1,member_spec,34.733459,-5.435817,0.448,E,
168,1,member_spec,37.396398,-5.869275,0.293,qso,BL
183,1,member_spec,35.070248,-4.946167,0.517,E,NL
187,1,member_spec,34.132286,-4.499856,0.454,E,
194,1,member_spec,34.202471,-4.555327,0.41,S/tidal,NL
40,2,member_spec,35.52714,-4.485877,0.315,E,ALG
49,2,member_spec,35.946002,-4.563383,0.49,D,NL
71,2,member_phot,35.659184,-5.016476,0.87,E,
71,2,member_spec,35.650138,-5.027919,0.844,D,NL
83,2,member_spec,32.649452,-6.17388,0.433,E,NL
89,2,member_phot,37.134301,-4.768676,0.6,E,
97,2,member_spec,33.357639,-6.058701,0.6948,U,
101,2,member_spec,32.15988,-4.419889,0.753,E,NL
105,2,member_spec,38.35469,-5.517847,0.436,M,NL
107,2,member_phot,31.392291,-7.618196,0.43,no HSC,
110,2,member_phot,33.557274,-5.568639,0.44023,no HSC,NL
116,2,member_phot,32.699967,-6.064865,0.53,E,
130,2,member_phot,35.224761,-5.42698,0.54,E,
156,2,member_phot,30.771721,-7.163623,0.33,D,BL
158,2,member_spec,32.828806,-4.422185,0.445,S/D,BL
48,3,member_spec,35.651316,-3.444693,1.008,E,
83,3,member_phot,32.825396,-6.320064,0.43,E,
83,3,member_spec,32.721253,-6.302944,0.423,E,NL
85,3,member_phot,32.858153,-6.327543,0.42,U,
85,3,member_spec,32.974242,-6.177046,0.42,E,
101,3,member_phot,32.225226,-4.493658,0.75,E,
139,3,member_phot,34.206554,-3.474726,0.21,no HSC,
157,3,member_phot,30.901106,-7.003745,0.59,E,
159,3,member_spec,32.329839,-5.198636,0.612,M,NL
163,3,member_spec,32.529514,-6.083835,0.282,E,NL
172,3,member_phot,31.554222,-5.832453,0.43,E,
183,3,member_phot,35.123919,-4.782901,0.51,E/D,
200,3,member_phot,30.314141,-6.725744,0.32,E,
1,4,member_spec,36.188901,-3.919289,0.605,qso/BL,BL
3,4,member_phot,36.958818,-3.352099,0.84,U,
8,4,member_spec,36.331233,-3.912253,0.299,ring/D,BL
11,4,member_spec,36.753235,-4.339044,0.053,E,NL
18,4,member_spec,36.127355,-5.144935,0.322,Sp/tidal,NL
29,4,member_spec,36.078919,-4.221791,1.057,E,
30,4,member_spec,35.725574,-4.274752,0.63,E,NL
56,4,member_spec,33.904892,-4.834451,0.35,E,ALG
64,4,member_phot,34.576028,-4.978517,0.87,E,
67,4,member_spec,34.649637,-5.632743,0.387,E,BL
71,4,member_phot,35.730888,-4.891314,0.83,E/U,
77,4,member_phot,34.380138,-3.41251,0.2,S,
78,4,member_spec,34.069856,-4.842637,0.959,E/M,NL
78,4,member_spec,34.044313,-4.874921,0.956,E/D,NL
91,4,member_spec,37.908463,-5.238549,0.187,E,NL
93,4,member_phot,31.624312,-6.81841,0.42,E,
93,4,member_phot,31.561428,-6.94357,0.43,U,
97,4,member_phot,33.268811,-6.009716,0.69,E,
104,4,member_spec,37.171036,-5.956224,0.297,,ALG
106,4,member_spec,31.317255,-5.875662,0.295,E,
107,4,member_phot,31.473609,-7.627636,0.43,,
109,4,member_phot,32.289923,-6.437786,0.49,E,
109,4,member_phot,32.378151,-6.428463,0.49,E,
110,4,member_phot,33.470966,-5.655553,0.45,E,
116,4,member_phot,32.479197,-6.120809,0.53,U,
124,4,member_spec,34.496463,-4.931106,0.506,E/tidal,
128,4,member_phot,35.927244,-3.069659,0.48,E,
135,4,member_phot,33.724019,-3.991403,0.37,U,
137,4,member_phot,34.565714,-3.694404,0.29,,
149,4,member_spec,37.498909,-4.954494,0.286,U,NL
158,4,member_phot,32.937205,-4.311633,0.44,E/D,
158,4,member_phot,32.679161,-4.420212,0.45,E,
169,4,member_phot,37.68341,-5.601003,0.49,,
169,4,member_phot,37.530904,-5.81804,0.49,,
182,4,member_spec,36.426675,-3.340322,0.17,,BL
183,4,member_phot,34.844415,-4.995945,0.51,E,
183,4,member_spec,34.840431,-4.977854,0.512,E,
184,4,member_phot,35.315354,-4.150097,0.81,E/U,
187,4,member_spec,33.932907,-4.414839,0.457,E,
199,4,member_phot,30.082133,-6.797771,0.33,,
